Efficient Adaptive Transformer: An Empirical Study and Reproducible Framework

The Efficient Adaptive Transformer (EAT) framework unifies three adaptive efficiency techniques - progressive token pruning, sparse attention, and dynamic early exiting - into a single, reproducible architecture for input-adaptive inference. EAT provides an open-source benchmarking pipeline that automates data processing, timing, and ablation across GLUE tasks (SST-2, QQP, MNLI). Although this empirical study finds that combining these mechanisms can increase latency in shallow six-layer models, it demonstrates that EAT achieves slightly higher accuracy than the optimized DistilBERT baseline on SST-2, illustrating the potential of dynamic computation for latency-sensitive NLP. The main contribution is the open, end-to-end reproducible framework - complete with scripts, CSV logging, and analysis utilities - intended to serve as a community tool for further research on adaptive transformers.

==> results/tables/combined_frontier.csv <==
"task","model_type","tau","latency_ms","accuracy","avg_depth","avg_retention","bs","device"
,,"",,,"","",,"NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","9,755157299980056","0,834","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,093536400010635","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,514404199901037","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,523895700007415","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,945936000051006","0,834","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,986224700049206","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","11,066723899937642","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","12,530888999914168","0,834","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,132100500009983","0,803","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,53183950001403","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,692231900065963","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,8800133999902755","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,926454800042848","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,948016499936784","0,803","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","6,6569226000247","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","6,750988499967207","0,803","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,8","19,8578003000257","0,386","11,92","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,85","20,320660899975337","0,384","11,984","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,9","20,35290729998087","0,384","12,0","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,9","22,816389899999194","0,384","12,0","0,512149677336216","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,95","19,501084799994715","0,384","12,0","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","bert","","10,28233550026198","0,917","","","32","NVIDIA GeForce RTX 2080 Ti"
"qqp","bert","","10,97179359960137","0,917","","","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","distilbert","","5,476841999858152","0,891","","","32","NVIDIA GeForce RTX 2080 Ti"
"qqp","distilbert","","6,372028499754379","0,891","","","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,8","16,973213999619475","0,883","11,648","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,85","16,705316600186052","0,883","11,656","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,9","16,809893499681493","0,883","11,664","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,9","17,906732899835333","0,883","11,664","0,5148730062544346","32","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,95","16,88434350010357","0,883","11,68","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,112108271203622","0,9245742092457421","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,344150486319222","0,9245742092457421","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,504756691060345","0,9245742092457421","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,837609609700865","0,9245742092457421","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,973926034347842","0,9245742092457421","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","11,117767031442481","0,9245742092457421","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","5,566512165148403","0,9038929440389294","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","5,7477665455545095","0,9038929440389294","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","5,975970194581273","0,9038929440389294","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","6,00058126527875","0,9038929440389294","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","6,132654014697532","0,9038929440389294","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,8","16,2737051093296","0,902676399026764","11,19221411192214","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,85","16,02469489097067","0,9051094890510949","11,211678832116789","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,9","16,219426034281252","0,9051094890510949","11,231143552311435","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,9","17,800934428462153","0,9051094890510949","11,231143552311435","0,5242617222006883","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,95","16,381910219376422","0,9051094890510949","11,279805352798054","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"


==> results/tables/detailed_log.csv <==
task,tau,input_len,final_retention,executed_depth
mnli,0.95,31,0.53125,12.0
mnli,0.95,62,0.5079365372657776,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,27,0.5,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,35,0.5277777910232544,4.0
mnli,0.95,76,0.4935064911842346,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,23,0.5,4.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,62,0.5079365372657776,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,30,0.5161290168762207,4.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,14,0.5333333611488342,4.0
mnli,0.95,43,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,62,0.5079365372657776,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,70,0.49295774102211,12.0
mnli,0.95,72,0.5068492889404297,12.0
mnli,0.95,66,0.49253731966018677,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,9,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,66,0.49253731966018677,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,76,0.4935064911842346,4.0
mnli,0.95,37,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,12,0.5384615659713745,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,18,0.5263158082962036,4.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,68,0.5072463750839233,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,103,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,7,0.625,4.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,67,0.5,12.0
mnli,0.95,99,0.49000000953674316,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,32,0.5151515007019043,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,12,0.5384615659713745,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,75,0.5,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,34,0.5142857432365417,4.0
mnli,0.95,55,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,71,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,29,0.5,4.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,74,0.5066666603088379,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,72,0.5068492889404297,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,24,0.5199999809265137,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,23,0.5,4.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,7,0.625,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,12,0.5384615659713745,4.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,99,0.49000000953674316,12.0
mnli,0.95,14,0.5333333611488342,4.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,70,0.49295774102211,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,65,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,140,0.4964539110660553,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,14,0.5333333611488342,4.0
mnli,0.95,85,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,22,0.52173912525177,4.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,29,0.5,4.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,23,0.5,4.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,70,0.49295774102211,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,18,0.5263158082962036,4.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,53,0.5,4.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,9,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,63,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,30,0.5161290168762207,4.0
mnli,0.95,39,0.5,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,21,0.5454545617103577,4.0
mnli,0.95,84,0.4941176474094391,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,7,0.625,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,67,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,13,0.5,4.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,32,0.5151515007019043,4.0
mnli,0.95,73,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,25,0.5384615659713745,4.0
mnli,0.95,37,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,84,0.4941176474094391,12.0
mnli,0.95,9,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,62,0.5079365372657776,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,24,0.5199999809265137,4.0
mnli,0.95,30,0.5161290168762207,4.0
mnli,0.95,11,0.5833333134651184,4.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,73,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,12,0.5384615659713745,4.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,63,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,30,0.5161290168762207,4.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,43,0.5,4.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,68,0.5072463750839233,12.0
mnli,0.95,43,0.5,4.0
mnli,0.95,68,0.5072463750839233,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,51,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,75,0.5,12.0
mnli,0.95,7,0.625,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,63,0.5,4.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,68,0.5072463750839233,4.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,68,0.5072463750839233,4.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,16,0.529411792755127,4.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,102,0.5048543810844421,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,31,0.53125,4.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,13,0.5,4.0
mnli,0.95,15,0.5625,4.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,9,0.5,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,23,0.5,4.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,25,0.5384615659713745,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,65,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,152,0.49673202633857727,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,106,0.4953271150588989,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,12,0.5384615659713745,12.0
mnli,0.95,9,0.5,4.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,22,0.52173912525177,4.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,67,0.5,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,21,0.5454545617103577,4.0
mnli,0.95,15,0.5625,4.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,160,0.4968944191932678,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,71,0.5,4.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,27,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,75,0.5,12.0
mnli,0.95,63,0.5,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,71,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,23,0.5,4.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,69,0.5,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,45,0.52173912525177,4.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,35,0.5277777910232544,4.0
mnli,0.95,59,0.5,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,67,0.5,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,27,0.5,12.0
mnli,0.95,90,0.49450549483299255,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,8,0.5555555820465088,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,20,0.523809552192688,4.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,27,0.5,4.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,69,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,19,0.5,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,69,0.5,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,35,0.5277777910232544,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,68,0.5072463750839233,12.0
mnli,0.95,73,0.5,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,63,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,81,0.5,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,27,0.5,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,9,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,36,0.5135135054588318,4.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,85,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,33,0.5,4.0
mnli,0.95,61,0.5,12.0
mnli,0.95,77,0.5,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,69,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,18,0.5263158082962036,4.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,71,0.5,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,28,0.517241358757019,4.0
mnli,0.95,27,0.5,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,19,0.5,4.0
mnli,0.95,27,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,92,0.5053763389587402,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,29,0.5,4.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,9,0.5,4.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,70,0.49295774102211,12.0
mnli,0.95,78,0.5063291192054749,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,76,0.4935064911842346,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,80,0.4938271641731262,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,32,0.5151515007019043,4.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,69,0.5,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,68,0.5072463750839233,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,75,0.5,4.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,74,0.5066666603088379,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,55,0.5,4.0
mnli,0.95,27,0.5,4.0
mnli,0.95,33,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,12,0.5384615659713745,4.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,20,0.523809552192688,4.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,76,0.4935064911842346,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,76,0.4935064911842346,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,20,0.523809552192688,4.0
mnli,0.95,21,0.5454545617103577,4.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,15,0.5625,4.0
mnli,0.95,89,0.5,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,63,0.5,4.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,13,0.5,4.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,31,0.53125,4.0
mnli,0.95,53,0.5,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,33,0.5,4.0
mnli,0.95,136,0.49635037779808044,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,79,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,58,0.508474588394165,12.0
mnli,0.95,74,0.5066666603088379,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,12,0.5384615659713745,12.0
mnli,0.95,77,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,74,0.5066666603088379,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,31,0.53125,4.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,86,0.49425286054611206,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,51,0.5,4.0
mnli,0.95,55,0.5,4.0
mnli,0.95,13,0.5,12.0
mnli,0.95,62,0.5079365372657776,12.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,18,0.5263158082962036,4.0
mnli,0.95,41,0.5,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,88,0.5056179761886597,12.0
mnli,0.95,66,0.49253731966018677,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,18,0.5263158082962036,4.0
mnli,0.95,29,0.5,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,63,0.5,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,112,0.4955752193927765,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,17,0.5555555820465088,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,25,0.5384615659713745,4.0
mnli,0.95,33,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,100,0.49504950642585754,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,65,0.5,12.0
mnli,0.95,77,0.5,12.0
mnli,0.95,54,0.5090909004211426,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,10,0.5454545617103577,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,19,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,56,0.4912280738353729,4.0
mnli,0.95,81,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,66,0.49253731966018677,12.0
mnli,0.95,66,0.49253731966018677,12.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,55,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,8,0.5555555820465088,12.0
mnli,0.95,74,0.5066666603088379,12.0
mnli,0.95,45,0.52173912525177,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,40,0.5121951103210449,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,14,0.5333333611488342,4.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,30,0.5161290168762207,4.0
mnli,0.95,33,0.5,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,24,0.5199999809265137,4.0
mnli,0.95,29,0.5,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,56,0.4912280738353729,12.0
mnli,0.95,68,0.5072463750839233,12.0
mnli,0.95,55,0.5,12.0
mnli,0.95,236,0.49367088079452515,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,43,0.5,4.0
mnli,0.95,49,0.5,12.0
mnli,0.95,70,0.49295774102211,12.0
mnli,0.95,32,0.5151515007019043,4.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,12,0.5384615659713745,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,62,0.5079365372657776,12.0
mnli,0.95,44,0.5111111402511597,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,64,0.5076923370361328,12.0
mnli,0.95,69,0.5,12.0
mnli,0.95,67,0.5,12.0
mnli,0.95,75,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,41,0.5,4.0
mnli,0.95,9,0.5,12.0
mnli,0.95,20,0.523809552192688,12.0
mnli,0.95,79,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,75,0.5,12.0
mnli,0.95,51,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,65,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,42,0.5116279125213623,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,52,0.5094339847564697,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,15,0.5625,4.0
mnli,0.95,85,0.5,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,26,0.5185185074806213,12.0
mnli,0.95,65,0.5,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,11,0.5833333134651184,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,21,0.5454545617103577,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,43,0.5,12.0
mnli,0.95,35,0.5277777910232544,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,27,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,23,0.5,12.0
mnli,0.95,32,0.5151515007019043,12.0
mnli,0.95,57,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,70,0.49295774102211,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,29,0.5,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,9,0.5,12.0
mnli,0.95,37,0.5,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,22,0.52173912525177,12.0
mnli,0.95,60,0.5081967115402222,12.0
mnli,0.95,27,0.5,12.0
mnli,0.95,37,0.5,4.0
mnli,0.95,28,0.517241358757019,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,67,0.5,12.0
mnli,0.95,47,0.5,12.0
mnli,0.95,78,0.5063291192054749,12.0
mnli,0.95,33,0.5,12.0
mnli,0.95,34,0.5142857432365417,12.0
mnli,0.95,31,0.53125,12.0
mnli,0.95,111,0.5,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,16,0.529411792755127,12.0
mnli,0.95,49,0.5,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,19,0.5,4.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,15,0.5625,12.0
mnli,0.95,36,0.5135135054588318,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,30,0.5161290168762207,12.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,14,0.5333333611488342,12.0
mnli,0.95,61,0.5,12.0
mnli,0.95,59,0.5,12.0
mnli,0.95,39,0.5,12.0
mnli,0.95,65,0.5,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,19,0.5,12.0
mnli,0.95,53,0.5,12.0
mnli,0.95,75,0.5,12.0
mnli,0.95,41,0.5,12.0
mnli,0.95,15,0.5625,4.0
mnli,0.95,26,0.5185185074806213,4.0
mnli,0.95,61,0.5,12.0
mnli,0.95,17,0.5555555820465088,4.0
mnli,0.95,59,0.5,12.0
mnli,0.95,46,0.5106382966041565,12.0
mnli,0.95,72,0.5068492889404297,12.0
mnli,0.95,48,0.5102040767669678,12.0
mnli,0.95,38,0.5128205418586731,12.0
mnli,0.95,13,0.5,12.0
mnli,0.95,63,0.5,12.0
mnli,0.95,50,0.5098039507865906,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,18,0.5263158082962036,12.0
mnli,0.95,25,0.5384615659713745,12.0
mnli,0.95,41,0.5,4.0
mnli,0.95,24,0.5199999809265137,12.0
mnli,0.95,58,0.508474588394165,12.0


==> results/tables/flops_mnli.csv <==
12,320,0.55,4.50,32,1232640.000,26136.000,0.0212
12,320,0.55,4.50,32,1232640.000,26136.000,0.0212
mnli,320,27.2098,108.8947
mnli,320,27.2098,108.8947


==> results/tables/flops_qqp.csv <==
12,256,0.55,4.50,32,789504.000,20790.000,0.0263
qqp,256,21.7678,108.8947
qqp,256,21.7678,108.8947


==> results/tables/flops_sst2.csv <==
12,256,0.55,4.50,32,789504.000,20790.000,0.0263
12,256,0.55,4.50,32,789504.000,20790.000,0.0263
sst2,128,10.8839,108.8947
sst2,128,10.8839,108.8947


==> results/tables/frontier_mnli.csv <==
"task","model_type","tau","latency_ms","accuracy","avg_depth","avg_retention","bs","device"
"mnli","bert","","9,755157299980056","0,834","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,093536400010635","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,514404199901037","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,523895700007415","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,945936000051006","0,834","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","10,986224700049206","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","11,066723899937642","0,834","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","bert","","12,530888999914168","0,834","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,132100500009983","0,803","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,53183950001403","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,692231900065963","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,8800133999902755","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,926454800042848","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","5,948016499936784","0,803","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","6,6569226000247","0,803","","","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","distilbert","","6,750988499967207","0,803","","","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,8","19,8578003000257","0,386","11,92","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,85","20,320660899975337","0,384","11,984","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,9","20,35290729998087","0,384","12,0","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,9","22,816389899999194","0,384","12,0","0,512149677336216","32","NVIDIA GeForce RTX 2080 Ti"
"mnli","eat","0,95","19,501084799994715","0,384","12,0","0,512149677336216","1","NVIDIA GeForce RTX 2080 Ti"
bert,,10.2923,0.8230,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.3581,0.8040,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,16.9825,0.3460,12.000,0.514,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,16.0711,0.3290,12.000,0.514,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,16.7832,0.3260,12.000,0.514,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,16.7883,0.3270,12.000,0.514,1,NVIDIA GeForce RTX 2080 Ti
bert,,1.7710,0.8206,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.9336,0.8044,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,2.2522,0.3206,12.000,0.514,32,NVIDIA GeForce RTX 2080 Ti
bert,,10.3780,0.8230,,,1,NVIDIA GeForce RTX 2080 Ti
bert,,10.6368,0.8230,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.6296,0.8040,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,14.6556,0.7760,9.304,0.514,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,14.6586,0.7790,9.832,0.514,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,15.6959,0.7830,10.400,0.514,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,15.3758,0.7820,11.144,0.514,1,NVIDIA GeForce RTX 2080 Ti
bert,,1.7662,0.8206,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.8879,0.8044,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,2.1925,0.7782,12.000,0.514,32,NVIDIA GeForce RTX 2080 Ti


==> results/tables/frontier_qqp.csv <==
"task","model_type","tau","latency_ms","accuracy","avg_depth","avg_retention","bs","device"
"qqp","bert","","10,28233550026198","0,917","","","32","NVIDIA GeForce RTX 2080 Ti"
"qqp","bert","","10,97179359960137","0,917","","","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","distilbert","","5,476841999858152","0,891","","","32","NVIDIA GeForce RTX 2080 Ti"
"qqp","distilbert","","6,372028499754379","0,891","","","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,8","16,973213999619475","0,883","11,648","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,85","16,705316600186052","0,883","11,656","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,9","16,809893499681493","0,883","11,664","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,9","17,906732899835333","0,883","11,664","0,5148730062544346","32","NVIDIA GeForce RTX 2080 Ti"
"qqp","eat","0,95","16,88434350010357","0,883","11,68","0,5148730062544346","1","NVIDIA GeForce RTX 2080 Ti"
bert,,9.9092,0.9140,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.0597,0.8910,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,10.0880,0.8820,6.096,0.516,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,11.7212,0.8840,6.752,0.516,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,11.6206,0.8850,7.608,0.516,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,13.0891,0.8850,8.792,0.516,1,NVIDIA GeForce RTX 2080 Ti
bert,,1.2730,0.9143,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.6437,0.8921,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,1.6579,0.8800,12.000,0.517,32,NVIDIA GeForce RTX 2080 Ti
bert,,9.5642,0.9140,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,4.8056,0.8910,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,9.9513,0.8820,6.096,0.516,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,11.7282,0.8840,6.752,0.516,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,12.7120,0.8850,7.608,0.516,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,14.1266,0.8850,8.792,0.516,1,NVIDIA GeForce RTX 2080 Ti
bert,,1.2889,0.9143,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.6619,0.8921,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,1.6799,0.8800,12.000,0.517,32,NVIDIA GeForce RTX 2080 Ti


==> results/tables/frontier_sst2.csv <==
"task","model_type","tau","latency_ms","accuracy","avg_depth","avg_retention","bs","device"
"sst2","bert","","10,112108271203622","0,9245742092457421","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,344150486319222","0,9245742092457421","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,504756691060345","0,9245742092457421","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,837609609700865","0,9245742092457421","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","10,973926034347842","0,9245742092457421","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","bert","","11,117767031442481","0,9245742092457421","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","5,566512165148403","0,9038929440389294","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","5,7477665455545095","0,9038929440389294","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","5,975970194581273","0,9038929440389294","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","6,00058126527875","0,9038929440389294","","","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","distilbert","","6,132654014697532","0,9038929440389294","","","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,8","16,2737051093296","0,902676399026764","11,19221411192214","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,85","16,02469489097067","0,9051094890510949","11,211678832116789","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,9","16,219426034281252","0,9051094890510949","11,231143552311435","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,9","17,800934428462153","0,9051094890510949","11,231143552311435","0,5242617222006883","32","NVIDIA GeForce RTX 2080 Ti"
"sst2","eat","0,95","16,381910219376422","0,9051094890510949","11,279805352798054","0,5242617222006883","1","NVIDIA GeForce RTX 2080 Ti"
bert,,12.6149,0.9246,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.8407,0.9039,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,10.0217,0.8978,5.800,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,10.4196,0.8978,6.238,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,11.4256,0.9051,6.929,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,12.0291,0.9075,8.049,0.525,1,NVIDIA GeForce RTX 2080 Ti
bert,,10.8001,0.9246,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.9573,0.9039,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,9.7959,0.8978,5.800,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,10.6967,0.8978,6.238,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,10.6073,0.9051,6.929,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,12.5244,0.9075,8.049,0.525,1,NVIDIA GeForce RTX 2080 Ti
bert,,0.9262,0.9243,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.4392,0.9037,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,1.1946,0.9071,11.714,0.525,32,NVIDIA GeForce RTX 2080 Ti
bert,,10.0986,0.9246,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.4166,0.9039,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,9.6092,0.8978,5.800,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,10.8933,0.8978,6.238,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,11.2836,0.9051,6.929,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,11.7948,0.9075,8.049,0.525,1,NVIDIA GeForce RTX 2080 Ti
bert,,0.8440,0.9243,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.4382,0.9037,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,1.1677,0.9071,11.714,0.525,32,NVIDIA GeForce RTX 2080 Ti
bert,,10.2249,0.9246,,,1,NVIDIA GeForce RTX 2080 Ti
distilbert,,5.3782,0.9039,,,1,NVIDIA GeForce RTX 2080 Ti
eat,0.80,10.1680,0.8978,5.800,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.85,10.1737,0.8978,6.238,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.90,10.6320,0.9051,6.929,0.525,1,NVIDIA GeForce RTX 2080 Ti
eat,0.95,12.7431,0.9075,8.049,0.525,1,NVIDIA GeForce RTX 2080 Ti
bert,,0.8685,0.9243,,,32,NVIDIA GeForce RTX 2080 Ti
distilbert,,0.4719,0.9037,,,32,NVIDIA GeForce RTX 2080 Ti
eat,0.90,1.1630,0.9071,11.714,0.525,32,NVIDIA GeForce RTX 2080 Ti


==> results/tables/summary_ablation_sst2.csv <==
model,tau,latency_ms,accuracy,speedup_vs_bert,delta_acc_pp,avg_depth,avg_retention
bert,,10.11,0.9246,1.00x,+0.00,,
distilbert,,5.57,0.9039,1.82x,-2.07,,
distilbert,,5.75,0.9039,1.76x,-2.07,,
distilbert,,5.98,0.9039,1.69x,-2.07,,
distilbert,,6.00,0.9039,1.69x,-2.07,,
distilbert,,6.13,0.9039,1.65x,-2.07,,
eat,0.80,16.27,0.9027,0.62x,-2.19,11.19,0.524
eat,0.85,16.02,0.9051,0.63x,-1.95,11.21,0.524
eat,0.90,16.22,0.9051,0.62x,-1.95,11.23,0.524
eat,0.90,17.80,0.9051,0.57x,-1.95,11.23,0.524
eat,0.95,16.38,0.9051,0.62x,-1.95,11.28,0.524


==> results/tables/summary_mnli.csv <==
model,tau,latency_ms,accuracy,speedup_vs_bert,delta_acc_pp,avg_depth,avg_retention
bert,,9.76,0.8340,1.00x,+0.00,,
distilbert,,5.13,0.8030,1.90x,-3.10,,
distilbert,,5.53,0.8030,1.76x,-3.10,,
distilbert,,5.69,0.8030,1.71x,-3.10,,
distilbert,,5.88,0.8030,1.66x,-3.10,,
distilbert,,5.93,0.8030,1.65x,-3.10,,
distilbert,,5.95,0.8030,1.64x,-3.10,,
distilbert,,6.66,0.8030,1.47x,-3.10,,
distilbert,,6.75,0.8030,1.44x,-3.10,,
eat,0.80,19.86,0.3860,0.49x,-44.80,11.92,0.512
eat,0.85,20.32,0.3840,0.48x,-45.00,11.98,0.512
eat,0.90,20.35,0.3840,0.48x,-45.00,12.00,0.512
eat,0.90,22.82,0.3840,0.43x,-45.00,12.00,0.512
eat,0.95,19.50,0.3840,0.50x,-45.00,12.00,0.512


==> results/tables/summary_qqp.csv <==
model,tau,latency_ms,accuracy,speedup_vs_bert,delta_acc_pp,avg_depth,avg_retention
bert,,10.28,0.9170,1.00x,+0.00,,
distilbert,,5.48,0.8910,1.88x,-2.60,,
distilbert,,6.37,0.8910,1.61x,-2.60,,
eat,0.80,16.97,0.8830,0.61x,-3.40,11.65,0.515
eat,0.85,16.71,0.8830,0.62x,-3.40,11.66,0.515
eat,0.90,16.81,0.8830,0.61x,-3.40,11.66,0.515
eat,0.90,17.91,0.8830,0.57x,-3.40,11.66,0.515
eat,0.95,16.88,0.8830,0.61x,-3.40,11.68,0.515


==> results/tables/summary_sst2.csv <==
model,tau,latency_ms,accuracy,speedup_vs_bert,delta_acc_pp,avg_depth,avg_retention
bert,,10.11,0.9246,1.00x,+0.00,,
distilbert,,5.57,0.9039,1.82x,-2.07,,
distilbert,,5.75,0.9039,1.76x,-2.07,,
distilbert,,5.98,0.9039,1.69x,-2.07,,
distilbert,,6.00,0.9039,1.69x,-2.07,,
distilbert,,6.13,0.9039,1.65x,-2.07,,
eat,0.80,16.27,0.9027,0.62x,-2.19,11.19,0.524
eat,0.85,16.02,0.9051,0.63x,-1.95,11.21,0.524
eat,0.90,16.22,0.9051,0.62x,-1.95,11.23,0.524
eat,0.90,17.80,0.9051,0.57x,-1.95,11.23,0.524
eat,0.95,16.38,0.9051,0.62x,-1.95,11.28,0.524

